From Sand to Flour: The Next Leap in Granular Computing with NanoSort

The granularity of distributed computing is limited by communication time: there is no point in farming out smaller and smaller tasks if the communication overhead dominates the decrease in processing time due to the added parallelism. In this work, we leverage the low communication latency of a new NIC/CPU hardware design, the nanoPU, to explore a new extreme of granularity in distributed computation, where a problem is partitioned into tens of thousands of nanosecond-scale tasks. To evaluate the feasibility and practicality of extremely fine-grained computing, we built NanoSort, a distributed sorting algorithm running on the nanoPU. Using cycle-accurate FireSim simulations of 65,536 nanoPU cores, we show that NanoSort can sort 1M keys in 68$\mu$s, an order of magnitude faster than MilliSort, the current state-of-the-art.

==> code/loopback.txt <==
// Simple loopback & increment application
entry:
  // Register port number & priority with NIC
  csrwi	lcurport, 0
  csrwi	lcurpriority, 0
  csrwi	lniccmd, 1

// Wait for a message to arrive
wait_msg:
  csrr	a5, lmsgsrdy
  bnez	a5, loopback_plus1_16B
idle:
  csrwi	lidle, 1 // app is idle
  csrr	a5, lmsgsrdy
  beqz	a5, idle

// Loopback and increment 16B message
loopback_plus1_16B:
  mv netTX, netRX // copy app hdr from rx to tx
  addi netTX, netRX, 1 // send word one + 1
  addi netTX, netRX, 1 // send word two + 1
  csrwi	lmsgdone, 1 // msg processing complete
  j wait_msg // wait for the next message
